Effect of inflow conditions on tip vortex breakdown in a high Reynolds number wind turbine wake

Understanding the re-energization of wind turbine wakes is crucial for the design and control of wind farms. Close to the rotor, this process is determined by the dynamics of the tip vortices. Here, we experimentally investigate the downstream evolution of the tip vortices for different inflow conditions. The experiments were performed in the Variable Density Turbulence Tunnel at the Max Planck Institute for Dynamics and Self-Organization, which uses pressurized $\mathrm{SF}_6$ as the working fluid to achieve a turbine diameter-based Reynolds number of $\mathrm{Re}_D=2.9\times10^6$. An active turbulence grid was used to generate atmospheric inflow conditions with varying levels of mean shear and turbulence intensity. Hot wire measurements of the streamwise velocity component were conducted in the inflow and the wake of a model wind turbine MoWiTO 0.6 for various tip speed ratios and are used to investigate the scaling of tip vortex breakdown in the near wake. While the scaling is only weakly affected by variations in mean velocity shear, both turbulence intensity and tip speed ratio have a strong effect on vortex breakdown.

==> discussion.txt <==
- experimental conditions table standard deviations comment
- read section on quantifying vortex strength
- where should i talk about length scales/ taylor number of inflow?
